GRADE: Quantifying Sample Diversity in Text-to-Image Models

We introduce GRADE, an automatic method for quantifying sample diversity in text-to-image models. Our method leverages the world knowledge embedded in large language models and visual question-answering systems to identify relevant concept-specific axes of diversity (e.g., ``shape'' for the concept ``cookie''). It then estimates frequency distributions of concepts and their attributes and quantifies diversity using entropy. We use GRADE to measure the diversity of 12 models over a total of 720K images, revealing that all models display limited variation, with clear deterioration in stronger models. Further, we find that models often exhibit default behaviors, a phenomenon where a model consistently generates concepts with the same attributes (e.g., 98% of the cookies are round). Lastly, we show that a key reason for low diversity is underspecified captions in training data. Our work proposes an automatic, semantically-driven approach to measure sample diversity and highlights the stunning homogeneity in text-to-image models.

==> Prompts/clustering_answers.txt <==
Here's a sentence and a list of categories. 
Please map the sentence to the closest category. 
IMPORTANT: ALWAYS reply ONLY with your category and NOTHING ELSE.

Here are some examples, please follow the format.
    
EXAMPLE 1:
Sentence: The bin appears ... from a plastic material, likely ... 
Categories: [‘bamboo’, ‘cardboard’, ‘ceramic’, ‘wicker’, ...].
Prediction: plastic

EXAMPLE 2:
Sentence: The brick is alone, not in a stack with others.
Categories: ['the brick is in a stack', 'the brick is alone']
Prediction: the brick is alone

EXAMPLE 3:
Sentence: The headphones are black and white.
Categories: ['yellow', 'multicolored', 'black', 'white', ...]
Prediction: multicolored

EXAMPLE 4:
Sentence: No
Categories: ['no', 'yes']
Prediction:  no

Map the sentence to the closest category.
Sentence: {answer}
Categories: {categories}
Prediction:
